Winner-Take-All bottlenecks enforce disentangled symbolic representations in multi-task learning

Winner-take-all (WTA) networks constitute a central circuit motif in cortical networks of the brain. In addition, WTA-like activations are abundant in modern deep learning models in the form of the softmax activation for example in attention layers of transformers. While their role in the extraction of latent factors has been studied for relatively simple generative models, their role in the context of highly non-linearly entangled latent factors has remained elusive. In this article, we show that a WTA bottleneck within a deep neural network can enforce under certain well-defined conditions the extraction of categorical latent factors of the data in a multi-task learning setup. In particular, we prove that the representation that emerges in the WTA bottleneck is highly symbolic, where a single neuron or a population of neurons encodes the presence of a single abstract feature such as a specific object, color, or position. We furthermore show empirically on two datasets, that this also holds for architectures and setups that do not fully comply with the assumptions of our theorem and demonstrate the advantages of the acquired symbolic representation for generalization. Our proposed model provides insights into the generalization capabilities of deep neural networks with WTA-like components and may serve as an interface between symbolic and subsymbolic AI systems.

==> WTA1_5x5_mapping_baseline_20tasks_results.csv <==
z,wta,wta_type
21,3,WTA1
22,1,WTA1
23,2,WTA1
24,4,WTA1
25,5,WTA1


==> WTA1_5x5_mapping_baseline_30tasks_results.csv <==
z,wta,wta_type
21,1,WTA1
22,4,WTA1
23,3,WTA1
24,2,WTA1
25,5,WTA1


==> WTA1_mapping_baseline_50tasks_results.csv <==
z,wta,wta_type
6,6,WTA1
6,10,WTA1
7,2,WTA1
8,7,WTA1
8,9,WTA1
9,8,WTA1
10,3,WTA1
11,5,WTA1
12,4,WTA1
13,1,WTA1


==> WTA2_5x5_mapping_baseline_20tasks_results.csv <==
z,wta,wta_type
1,8,WTA2
2,9,WTA2
3,7,WTA2
4,10,WTA2
5,6,WTA2


==> WTA2_5x5_mapping_baseline_30tasks_results.csv <==
z,wta,wta_type
6,8,WTA2
7,6,WTA2
8,10,WTA2
9,7,WTA2
10,9,WTA2


==> WTA2_mapping_baseline_50tasks_results.csv <==
z,wta,wta_type
1,12,WTA2
1,14,WTA2
1,18,WTA2
2,16,WTA2
2,19,WTA2
2,20,WTA2
3,13,WTA2
3,17,WTA2
4,15,WTA2
5,11,WTA2


==> WTA3_5x5_mapping_baseline_20tasks_results.csv <==
z,wta,wta_type
16,13,WTA3
17,11,WTA3
18,12,WTA3
19,14,WTA3
20,15,WTA3


==> WTA3_5x5_mapping_baseline_30tasks_results.csv <==
z,wta,wta_type
16,14,WTA3
17,15,WTA3
18,11,WTA3
19,13,WTA3
20,12,WTA3


==> WTA3_mapping_baseline_50tasks_results.csv <==
z,wta,wta_type
14,22,WTA3
14,28,WTA3
15,23,WTA3
15,27,WTA3
15,30,WTA3
16,24,WTA3
17,25,WTA3
17,29,WTA3
18,21,WTA3
18,26,WTA3


==> WTA4_5x5_mapping_baseline_20tasks_results.csv <==
z,wta,wta_type
6,20,WTA4
7,19,WTA4
8,16,WTA4
9,17,WTA4
10,18,WTA4


==> WTA4_5x5_mapping_baseline_30tasks_results.csv <==
z,wta,wta_type
1,18,WTA4
2,19,WTA4
3,16,WTA4
4,20,WTA4
5,17,WTA4


==> WTA4_mapping_baseline_50tasks_results.csv <==
z,wta,wta_type
22,32,WTA4
23,33,WTA4
23,37,WTA4
24,40,WTA4
25,31,WTA4
26,38,WTA4
27,35,WTA4
28,34,WTA4
29,39,WTA4
30,36,WTA4


==> WTA5_5x5_mapping_baseline_20tasks_results.csv <==
z,wta,wta_type
11,25,WTA5
12,22,WTA5
13,21,WTA5
14,23,WTA5
15,24,WTA5


==> WTA5_5x5_mapping_baseline_30tasks_results.csv <==
z,wta,wta_type
11,24,WTA5
12,23,WTA5
13,21,WTA5
14,25,WTA5
15,22,WTA5


==> WTA5_mapping_baseline_50tasks_results.csv <==
z,wta,wta_type
19,43,WTA5
19,48,WTA5
19,49,WTA5
19,50,WTA5
20,45,WTA5
20,46,WTA5
20,47,WTA5
21,41,WTA5
21,42,WTA5
21,44,WTA5


==> dsprites_results_auc.csv <==
m,x,x_std,z,z_std
100,0.5820000000000001,0.08657944328765343,0.7939999999999999,0.11110355529864918
300,0.7659999999999999,0.07761443164772905,0.908,0.081338797630651
500,0.786,0.11074294559925703,0.99,0.015491933384829683
1000,0.938,0.03919183588453083,1.0,0.0
1500,0.9800000000000001,0.020000000000000018,1.0,0.0


==> hs5_1ts_baseline_2combi_results_auc.csv <==
m,x,x_std,z,z_std,x_u,x_u_std,z_u,z_u_std
100,0.7373185276985168,0.11907848440156207,0.9874521017074585,0.006446250733803483,0.7643187761306762,0.10843051853882832,0.8947665929794312,0.15774969654868728
500,0.717864066362381,0.13142435054604565,0.9999999761581421,2.920019319991086e-08,0.9051982402801514,0.04951489710138974,0.9979949593544006,0.004010021686642551
1000,0.8567119479179383,0.06179992273762239,0.9999999761581421,2.920019319991086e-08,0.9235972404479981,0.04554128868040312,0.9989499568939209,0.001363518285069647
2000,0.8875839948654175,0.058526849550541014,0.9999999761581421,2.920019319991086e-08,0.9419822573661805,0.02612399106459748,0.9990835070610047,0.0013043316763315794
4400,0.9170479655265809,0.05851860751878022,0.9999999761581421,2.920019319991086e-08,0.9388824105262756,0.02985421018568596,0.9991240262985229,0.0014616169586846321


==> hs5_1ts_baseline_results_auc.csv <==
m,x,x_std,z,z_std,x_u,x_u_std,z_u,z_u_std
100,0.7961122751235962,0.06513613432608899,0.9929468035697937,0.004527121345249192,0.6991195321083069,0.15123490790400465,0.9946254611015319,0.0038392377871364664
500,0.9003228902816772,0.027363551408850585,0.9999030470848084,0.00017774128498110567,0.9031574726104736,0.011880158324692218,0.999406898021698,0.0006411211597359058
1000,0.9309062361717224,0.028544187096263454,0.999980628490448,3.868342364330212e-05,0.919557523727417,0.010770600658605488,0.9996401309967041,0.0004304780066033711
2000,0.9508465170860291,0.020401948651671782,0.9999999880790711,2.3841857910156248e-08,0.9448252439498901,0.01214601693063563,0.9997584819793701,0.0003315089887826399
4400,0.973028028011322,0.009973049324948963,0.9999999880790711,2.3841857910156248e-08,0.969619357585907,0.004879395216129829,0.9995150089263916,0.0004960544376565756


==> symbolic_rep_5_1ts_fail.csv <==
z,zhat,value
0,0,0.19892016197570364
0,1,0.09178623206519022
0,2,0.07908813677948308
0,3,0.14152877068439734
0,4,0.06064090386442034
0,5,0.12123181522771584
0,6,0.20051992201169824
0,7,0.01484777283407489
0,8,0.0719392091186322
0,9,0.019497075438684196
0,10,0.00979853022046693
0,11,0.08258761185822126
0,12,0.05484177373393991
0,13,0.08373743938409238
0,14,0.24991251312303153
0,15,0.04104384342348648
0,16,0.24876268559716042
0,17,0.08773683947407888
0,18,0.10158476228565715
0,19,0.03999400089986502
0,20,0.1280307953806929
0,21,0.056991451282307655
0,22,0.12593111033344997
0,23,0.0356446533020047
0,24,0.16497525371194321
0,25,0.03139529070639404
0,26,0.12183172524121381
0,27,0.1275808628705694
0,28,0.12523121531770234
0,29,0.08238764185372194
0,30,0.11098335249712543
0,31,0.1078838174273859
0,32,0.1075838624206369
0,33,0.11288306753986901
0,34,0.11278308253761936
0,35,0.11153327000949857
0,36,0.11288306753986901
0,37,0.04144378343248513
0,38,0.07093935909613558
0,39,0.11108333749937509
0,40,0.7989301604759286
0,41,0.0
0,42,0.2010698395240714
0,43,0.0
0,44,0.0
0,45,0.0
0,46,0.0
0,47,0.0
0,48,0.0
0,49,0.0
1,0,0.1996202468395543
1,1,0.04337180832458902
1,2,0.12611802328486485
1,3,0.09398890721031329
1,4,0.10633088492479888
1,5,0.0705041722880128
1,6,0.204067356218458
1,7,0.03972417928346575
1,8,0.06920501673911958
1,9,0.04706940488682356
1,10,0.026482786188977165
1,11,0.08494478588917204
1,12,0.08019787138360066
1,13,0.08599410383250887
1,14,0.24673961924748913
1,15,0.041722880127916855
1,16,0.250487183330835
1,17,0.04247239294458602
1,18,0.09998500974366661
1,19,0.04097336731124769
1,20,0.12331984210263329
1,21,0.02658272123119972
1,22,0.12242042672263029
1,23,0.043471743366811574
1,24,0.16564233248388546
1,25,0.0570629091090791
1,26,0.12401938739819117
1,27,0.12252036176485284
1,28,0.12696747114375656
1,29,0.08799280467695998
1,30,0.11272672762704242
1,31,0.11267676010593114
1,32,0.11147753959926048
1,33,0.11377604557037925
1,34,0.11012841652925598
1,35,0.10882926098036276
1,36,0.1071803327836906
1,37,0.04806875530904912
1,38,0.06400839454354669
1,39,0.11112776695148154
1,40,0.0
1,41,0.0
1,42,0.0
1,43,0.6214960275820717
1,44,0.0
1,45,0.0
1,46,0.0
1,47,0.3785039724179283
1,48,0.0
1,49,0.0
2,0,0.19939743911624402
2,1,0.09043434597037409
2,2,0.11393422043685664
2,3,0.1498368064273161
2,4,0.04840572432839568
2,5,0.0860155661561637
2,6,0.20145618880241023
2,7,0.017524479035902586
2,8,0.0660306301782576
2,9,0.026964599548079338
2,10,0.02194325885011298
2,11,0.08154657293497364
2,12,0.04343459703740899
2,13,0.07873462214411248
2,14,0.2553853878985689
2,15,0.04278182274667336
2,16,0.25021340697966354
2,17,0.06045694200351494
2,18,0.12126537785588752
2,19,0.044238011549083606
2,20,0.1270901330655285
2,21,0.044639718804920916
2,22,0.124479035902586
2,23,0.031282952548330405
2,24,0.16515189555611348
2,25,0.04825508410745669
2,26,0.12452924930956566
2,27,0.12658799899573187
2,28,0.1258347978910369
2,29,0.0821491338187296
2,30,0.11298016570424303
2,31,0.11272909866934472
2,32,0.10876223951795129
2,33,0.11423550087873462
2,34,0.10785839819231735
2,35,0.11067034898317851
2,36,0.1101180015064022
2,37,0.05327642480542305
2,38,0.05920160682902335
2,39,0.11016821491338187
2,40,0.0
2,41,0.0
2,42,0.0
2,43,0.0
2,44,0.2698970625156917
2,45,0.13542555862415265
2,46,0.16736128546321868
2,47,0.0
2,48,0.427316093396937
2,49,0.0
3,0,0.2022923489133671
3,1,0.022725017366279646
3,2,0.07894214547980549
3,3,0.13694551949985115
3,4,0.05840031755482782
3,5,0.12682345936290562
3,6,0.1960404882405478
3,7,0.025007442691277165
3,8,0.08167113228143297
3,9,0.07115212860970527
3,10,0.002927458569018557
3,11,0.08033144785154311
3,12,0.04014091495484767
3,13,0.08380470378088717
3,14,0.25458965962091895
3,15,0.04391187853527836
3,16,0.2450133968442989
3,17,0.04470576560484271
3,18,0.16428500545797362
3,19,0.04028976878039099
3,20,0.12349905725910489
3,21,0.04321722734940955
3,22,0.12225860871291058
3,23,0.05328966954450729
3,24,0.16622010519003672
3,25,0.030316562468988787
3,26,0.12856008732757765
3,27,0.12518606728192916
3,28,0.12533492110747246
3,29,0.08211769375806291
3,30,0.11114418973900962
3,31,0.1096060335417287
3,32,0.1126327279944428
3,33,0.11183884092487843
3,34,0.10702590056564454
3,35,0.11203731269226952
3,36,0.11238463828520392
3,37,0.06936588270318547
3,38,0.041679071152128606
3,39,0.11228540240150839
3,40,0.0
3,41,0.0
3,42,0.0
3,43,0.0
3,44,0.0
3,45,0.0
3,46,0.0
3,47,0.0
3,48,0.0
3,49,1.0
4,0,0.1942254581973387
4,1,0.07215666582977655
4,2,0.10123022847100176
4,3,0.1199096158674366
4,4,0.08385638965603816
4,5,0.09430077830780818
4,6,0.20135576198845093
4,7,0.01872960080341451
4,8,0.0890283705749435
4,9,0.02520713030379111
4,10,0.0368064273160934
4,11,0.08425809691187547
4,12,0.019030881245292494
4,13,0.0831031885513432
4,14,0.24835551092141603
4,15,0.04117499372332413
4,16,0.2519206628169721
4,17,0.11097162942505649
4,18,0.08219934722570926
4,19,0.0421792618629174
4,20,0.12412754205372835
4,21,0.021340697966357017
4,22,0.12673863921667086
4,23,0.05699221692191815
4,24,0.16660808435852373
4,25,0.04770273663068039
4,26,0.12688927943760983
4,27,0.12211900577454181
4,28,0.12337434094903339
4,29,0.08410745669093649
4,30,0.1091639467737886
4,31,0.10986693447150389
4,32,0.1091639467737886
4,33,0.11051970876223952
4,34,0.11267888526236505
4,35,0.11448656791363294
4,36,0.11609339693698217
4,37,0.02520713030379111
4,38,0.08486065779563143
4,39,0.10795882500627668
4,40,0.0
4,41,1.0
4,42,0.0
4,43,0.0
4,44,0.0
4,45,0.0
4,46,0.0
4,47,0.0
4,48,0.0
4,49,0.0
5,0,0.19637293281137652
5,1,0.16154030518494847
5,2,0.13613485659503075
5,3,0.11791962930414636
5,4,0.07581688903091795
5,5,0.07062395142606055
5,6,0.19813054246225134
5,7,0.015498921466805145
5,8,0.01933370615962291
5,9,0.008628265558839977
5,10,0.005592394343692578
5,11,0.0
5,12,0.1613805224894144
5,13,0.0
5,14,0.3329072461452425
5,15,0.0
5,16,0.33394583366621394
5,17,0.10529679635695455
5,18,0.060877206998482064
5,19,0.0
5,20,0.0
5,21,0.0
5,22,0.0
5,23,0.0
5,24,0.0
5,25,0.0
5,26,1.0
5,27,0.0
5,28,0.0
5,29,0.0
5,30,0.11752017256531118
5,31,0.11009027722297675
5,32,0.11392506191579452
5,33,0.10745386274666453
5,34,0.1064951665734601
5,35,0.10745386274666453
5,36,0.11112886474394823
5,37,0.021330989853798835
5,38,0.09139570184549013
5,39,0.1132060397858912
5,40,0.16976911400495326
5,41,0.20188543580730206
5,42,0.02492610050331549
5,43,0.15219301749620517
5,44,0.06950547255732205
5,45,0.020372293680594393
5,46,0.010945114644084045
5,47,0.04609730766158025
5,48,0.09730766158025086
5,49,0.20699848206439242
6,0,0.1984560952074622
6,1,0.06834995175297523
6,2,0.10654551302669668
6,3,0.13292055323255067
6,4,0.07245094885815374
6,5,0.09046317143776134
6,6,0.2009488581537472
6,7,0.02388227725956899
6,8,0.051543904792537794
6,9,0.05443872627854616
6,10,0.01358957864265037
6,11,0.0
6,12,0.00964940495336121
6,13,0.0
6,14,0.335075587005468
6,15,0.0
6,16,0.32960759086523
6,17,0.13702155033772917
6,18,0.17505628819556127
6,19,0.0
6,20,0.0
6,21,0.0
6,22,1.0
6,23,0.0
6,24,0.0
6,25,0.0
6,26,0.0
6,27,0.0
6,28,0.0
6,29,0.0
6,30,0.10815374718559022
6,31,0.10614345448697331
6,32,0.11040527500804118
6,33,0.1133805082019942
6,34,0.11257639112254744
6,35,0.11667738822772596
6,36,0.11394339015760695
6,37,0.03465744612415568
6,38,0.07558700546799614
6,39,0.10847539401736893
6,40,0.11917015117401093
6,41,0.2029591508523641
6,42,0.08338694113862978
6,43,0.1058218076551946
6,44,0.12504020585397232
6,45,0.0001608234158893535
6,46,0.05443872627854616
6,47,0.09118687680926343
6,48,0.019700868446445804
6,49,0.1981344483756835
7,0,0.20184654568608723
7,1,0.08325374084686406
7,2,0.10864374403056351
7,3,0.10546004457179242
7,4,0.09519261381725565
7,5,0.09582935370900987
7,6,0.20184654568608723
7,7,0.011700095510983763
7,8,0.064867876472461
7,9,0.031359439668895255
7,10,0.011142948105698823
7,11,0.0
7,12,0.06263928685132124
7,13,0.0
7,14,0.3319006685768863
7,15,0.0
7,16,0.3368354027379815
7,17,0.10808659662527857
7,18,0.1493950971028335
7,19,0.0
7,20,0.0
7,21,0.30698822031200257
7,22,0.0
7,23,0.35140082776185927
7,24,0.0
7,25,0.34161095192613816
7,26,0.0
7,27,0.0
7,28,0.0
7,29,0.0
7,30,0.1062559694364852
7,31,0.10864374403056351
7,32,0.11198662846227316
7,33,0.11389684813753581
7,34,0.10864374403056351
7,35,0.11365807067812798
7,36,0.11524992040751353
7,37,0.037408468640560334
7,38,0.07338427252467367
7,39,0.11087233365170328
7,40,0.1714422158548233
7,41,0.19977714103788602
7,42,0.026026743075453676
7,43,0.1356255969436485
7,44,0.02451448583253741
7,45,0.047914676854504935
7,46,0.001114294810569882
7,47,0.06685768863419293
7,48,0.12328876154091054
7,49,0.2034383954154728
8,0,0.1932189868368568
8,1,0.050019944156362184
8,2,0.0597526924611089
8,3,0.1605903470283207
8,4,0.040686078978859196
8,5,0.14088552054248105
8,6,0.20215396888711606
8,7,0.07235739928201038
8,8,0.03605903470283207
8,9,0.04427602712405265
8,10,0.06661348224970083
8,11,0.0
8,12,0.04220183486238532
8,13,0.0
8,14,0.33538093338651775
8,15,0.0
8,16,0.3286796968488233
8,17,0.13817311527722378
8,18,0.08895093737534902
8,19,0.0
8,20,0.0
8,21,0.0
8,22,0.0
8,23,0.0
8,24,0.0
8,25,0.0
8,26,0.0
8,27,0.0
8,28,1.0
8,29,0.0
8,30,0.11647387315516554
8,31,0.10777822098125249
8,32,0.10857598723573993
8,33,0.11033107299561229
8,34,0.1070602313522138
8,35,0.11112883925009973
8,36,0.11168727562824092
8,37,0.046669325887514955
8,38,0.062066214599122455
8,39,0.11822895891503789
8,40,0.14950139609094534
8,41,0.19601116872756283
8,42,0.05033905065815716
8,43,0.09652971679297966
8,44,0.02975668129238133
8,45,0.030474670921420022
8,46,0.014678899082568808
8,47,0.10618268847227762
8,48,0.1250099720781811
8,49,0.20151575588352613
9,0,0.20477597635971567
9,1,0.04017251018289274
9,2,0.07036179218912228
9,3,0.1244309559939302
9,4,0.07563293666640045
9,5,0.1287437105662487
9,6,0.1949524798338791
9,7,0.012938263716955514
9,8,0.11045443654660171
9,9,0.037536937944253654
9,10,0.0579825892500599
9,11,0.0
9,12,0.10374570721188403
9,13,0.0
9,14,0.3351170034342305
9,15,0.0
9,16,0.3308841146873253
9,17,0.062295343822378405
9,18,0.10997524159412188
9,19,0.0
9,20,1.0
9,21,0.0
9,22,0.0
9,23,0.0
9,24,0.0
9,25,0.0
9,26,0.0
9,27,0.0
9,28,0.0
9,29,0.0
9,30,0.11013497324494849
9,31,0.11213161888028113
9,32,0.11093363149908154
9,33,0.11245108218193435
9,34,0.11884034821499881
9,35,0.1118121555786279
9,36,0.10757926683172271
9,37,0.06413225780688443
9,38,0.04600271543806405
9,39,0.10598195032345659
9,40,0.13888667039373853
9,41,0.19742832042169156
9,42,0.06564970848973724
9,43,0.11620477597635971
9,44,0.06205574634613849
9,45,0.030588611133296063
9,46,0.01046242312914304
9,47,0.08090408114367861
9,48,0.099033623512499
9,49,0.19878603945371776
10,0,0.20263962658940932
10,1,0.05239014968614196
10,2,0.1194270078866892
10,3,0.14308707548688235
10,4,0.05874778689843876
10,5,0.07918879768227909
10,6,0.19853532914855948
10,7,0.003299533236761629
10,8,0.09311121841300499
10,9,0.04957347497183325
10,10,0.0
10,11,0.6657814260421696
10,12,0.0
10,13,0.0
10,14,0.0
10,15,0.0
10,16,0.0
10,17,0.0
10,18,0.0
10,19,0.33421857395783033
10,20,0.0
10,21,0.0
10,22,0.0
10,23,0.0
10,24,0.6599066473523257
10,25,0.0
10,26,0.0
10,27,0.0
10,28,0.0
10,29,0.3400933526476742
10,30,0.1126669885723483
10,31,0.11258651215193949
10,32,0.10928697891517786
10,33,0.11282794141316595
10,34,0.10968936101722196
10,35,0.10928697891517786
10,36,0.11234508289071302
10,37,0.049734427812650896
10,38,0.06244970223724449
10,39,0.10912602607436021
10,40,0.1532271044583937
10,41,0.20263962658940932
10,42,0.04410107838403348
10,43,0.10727506840495735
10,44,0.05496539513922421
10,45,0.01166908095927893
10,46,0.013278609367455336
10,47,0.0955255110252696
10,48,0.12168034765813616
10,49,0.19563817801384195
11,0,0.19774778372334478
11,1,0.053350371376088175
11,2,0.07339669355482789
11,3,0.13097995367782125
11,4,0.06948326810957592
11,5,0.12067726219950484
11,6,0.20301892820062295
11,7,0.006069802731411229
11,8,0.07723025317466656
11,9,0.0680456832521364
11,10,0.0
11,11,0.0
11,12,0.0
11,13,0.6635252775337434
11,14,0.0
11,15,0.3364747224662567
11,16,0.0
11,17,0.0
11,18,0.0
11,19,0.0
11,20,0.0
11,21,0.0
11,22,0.0
11,23,0.0
11,24,0.6686366903601949
11,25,0.0
11,26,0.0
11,27,0.0
11,28,0.0
11,29,0.33136330963980515
11,30,0.11332960626148071
11,31,0.11580544684929318
11,32,0.10534302372015014
11,33,0.1160450443255331
11,34,0.10797859595878924
11,35,0.10566248702180336
11,36,0.11085376567366824
11,37,0.034981231531027876
11,38,0.08098394696909192
11,39,0.10901685168916221
11,40,0.19247663924606662
11,41,0.19766791789793148
11,42,0.006868460985544286
11,43,0.1317786119319543
11,44,0.043047679897771744
11,45,0.056065809440140564
11,46,0.0
11,47,0.07235843782445492
11,48,0.09416180816228736
11,49,0.20557463461384873
12,0,0.19615384615384615
12,1,0.0026442307692307694
12,2,0.12459935897435898
12,3,0.11225961538461539
12,4,0.08405448717948719
12,5,0.071875
12,6,0.20584935897435896
12,7,0.03958333333333333
12,8,0.15232371794871793
12,9,0.010657051282051282
12,10,0.001201923076923077
12,11,0.0
12,12,0.0
12,13,0.0
12,14,0.33621794871794874
12,15,0.0
12,16,0.3327724358974359
12,17,0.0022435897435897434
12,18,0.32756410256410257
12,19,0.0
12,20,0.0
12,21,0.0
12,22,0.0
12,23,0.0
12,24,0.0
12,25,0.0
12,26,0.0
12,27,1.0
12,28,0.0
12,29,0.0
12,30,0.10665064102564102
12,31,0.11121794871794871
12,32,0.10897435897435898
12,33,0.11482371794871794
12,34,0.1094551282051282
12,35,0.11642628205128205
12,36,0.1110576923076923
12,37,0.09134615384615384
12,38,0.020753205128205127
12,39,0.1092948717948718
12,40,0.18373397435897437
12,41,0.19487179487179487
12,42,0.020753205128205127
12,43,0.14943910256410256
12,44,0.021634615384615384
12,45,0.01810897435897436
12,46,0.1622596153846154
12,47,0.04703525641025641
12,48,0.0
12,49,0.20216346153846154
13,0,0.0
13,1,0.31870922762810616
13,2,0.0
13,3,0.0
13,4,0.0
13,5,0.0
13,6,0.0
13,7,0.1154324983815547
13,8,0.37637567850206666
13,9,0.1894825954882725
13,10,0.030576166525571435
13,11,0.08211742443105423
13,12,0.0888401972013346
13,13,0.08181863453015288
13,14,0.2469498530949654
13,15,0.045814451471540264
13,16,0.24610328170907822
13,17,0.007469747522533738
13,18,0.1296748169911857
13,19,0.040635426522583534
13,20,0.12539216174493303
13,21,0.054329963647228724
13,22,0.12275285095363776
13,23,0.024650166824361337
13,24,0.16707335292067127
13,25,0.040635426522583534
13,26,0.1277824809521438
13,27,0.12753348936805936
13,28,0.12653752303172153
13,29,0.08331258403465963
13,30,0.10761416264130272
13,31,0.11354016234251282
13,32,0.11154822966983716
13,33,0.11124943976893581
13,34,0.10691698620586625
13,35,0.10965589363079528
13,36,0.11408794382749864
13,37,0.057766047507594245
13,38,0.055674518201284794
13,39,0.1119466162043723
13,40,0.170409840147403
13,41,0.20342612419700215
13,42,0.02689109108112146
13,43,0.1574124794581943
13,44,0.035555998207260596
13,45,0.03963946018624571
13,46,0.04033663662168219
13,47,0.041282804641203125
13,48,0.08376076888601165
13,49,0.2012847965738758
14,0,0.0
14,1,0.0
14,2,0.4999749561733033
14,3,0.0
14,4,0.0
14,5,0.5000250438266968
14,6,0.0
14,7,0.0
14,8,0.0
14,9,0.0
14,10,0.0038066616579013274
14,11,0.08264462809917356
14,12,0.053493613824192335
14,13,0.08144252441773103
14,14,0.25494615577260205
14,15,0.04027047332832457
14,16,0.24718256949661907
14,17,0.07002253944402705
14,18,0.12521913348359628
14,19,0.040971700475832706
14,20,0.12486851990984223
14,21,0.051840721262208865
14,22,0.12271475081392437
14,23,0.011620335587277736
14,24,0.16178312046080642
14,25,0.06521412471825695
14,26,0.12962684698221888
14,27,0.12281492612071125
14,28,0.12597044828449788
14,29,0.08354620586025545
14,30,0.10889055847733534
14,31,0.11174555472076134
14,32,0.10803906836964688
14,33,0.1127473077886301
14,34,0.11094415226646631
14,35,0.11424993739043326
14,36,0.110793889306286
14,37,0.0418732782369146
14,38,0.06897069872276484
14,39,0.11174555472076134
14,40,0.1803656398697721
14,41,0.19504132231404958
14,42,0.020335587277736038
14,43,0.12531930879038317
14,44,0.05720010017530679
14,45,0.019133483596293514
14,46,0.04808414725770098
14,47,0.07177560731279739
14,48,0.0750313047833709
14,49,0.20771349862258953
15,0,0.0
15,1,0.0
15,2,0.0
15,3,0.6423284656931386
15,4,0.3576715343068614
15,5,0.0
15,6,0.0
15,7,0.0
15,8,0.0
15,9,0.0
15,10,0.02630526105221044
15,11,0.08326665333066613
15,12,0.03200640128025605
15,13,0.08566713342668533
15,14,0.2508001600320064
15,15,0.039857971594318864
15,16,0.2514502900580116
15,17,0.11127225445089017
15,18,0.07721544308861772
15,19,0.04215843168633727
15,20,0.1252750550110022
15,21,0.01285257051410282
15,22,0.12772554510902182
15,23,0.05656131226245249
15,24,0.16793358671734346
15,25,0.05666133226645329
15,26,0.1212742548509702
15,27,0.1225245049009802
15,28,0.1261752350470094
15,29,0.08301660332066413
15,30,0.11612322464492898
15,31,0.10902180436087218
15,32,0.10972194438887778
15,33,0.11087217443488698
15,34,0.10792158431686337
15,35,0.11282256451290258
15,36,0.11112222444488898
15,37,0.021654330866173233
15,38,0.09186837367473495
15,39,0.10887177435487097
15,40,0.13767753550710143
15,41,0.20294058811762353
15,42,0.06456291258251651
15,43,0.15253050610122024
15,44,0.02440488097619524
15,45,0.02595519103820764
15,46,0.03685737147429486
15,47,0.04795959191838368
15,48,0.11022204440888178
15,49,0.19688937787557512
16,0,0.0
16,1,0.0
16,2,0.0
16,3,0.0
16,4,0.0
16,5,0.0
16,6,1.0
16,7,0.0
16,8,0.0
16,9,0.0
16,10,0.013205102650986645
16,11,0.08117400837153678
16,12,0.021476978273868845
16,13,0.0840641817819414
16,14,0.253039665138529
16,15,0.04260514251544748
16,16,0.25124576440103646
16,17,0.11152082918078533
16,18,0.09991030496312538
16,19,0.04175802272274268
16,20,0.12163643611720151
16,21,0.03757225433526012
16,22,0.12452660952760614
16,23,0.0672712776559697
16,24,0.16598564879410005
16,25,0.021526808849910303
16,26,0.12357982858281842
16,27,0.12801474985050826
16,28,0.1262706796890572
16,29,0.08361570659756827
16,30,0.1124177795495316
16,31,0.10962726729120989
16,32,0.11206896551724138
16,33,0.11276659358182181
16,34,0.1110723539964122
16,35,0.11062387881203907
16,36,0.11047438708391469
16,37,0.04439904325294
16,38,0.06373330675702611
16,39,0.11281642415786326
16,40,0.15596970300976679
16,41,0.19982060992625075
16,42,0.04390073749252541
16,43,0.06996212876220849
16,44,0.10190352800478374
16,45,0.02426749053219055
16,46,0.01559697030097668
16,47,0.13354594379111023
16,48,0.0581522822403827
16,49,0.19688060593980466
17,0,1.0
17,1,0.0
17,2,0.0
17,3,0.0
17,4,0.0
17,5,0.0
17,6,0.0
17,7,0.0
17,8,0.0
17,9,0.0
17,10,0.023831070889894418
17,11,0.08446455505279035
17,12,0.04183006535947712
17,13,0.08240321769733534
17,14,0.24927099044746104
17,15,0.04208144796380091
17,16,0.25037707390648567
17,17,0.045701357466063346
17,18,0.13790849673202615
17,19,0.042131724484665664
17,20,0.1289089994972348
17,21,0.03619909502262444
17,22,0.1240824534942182
17,23,0.06068376068376068
17,24,0.1658119658119658
17,25,0.0306184012066365
17,26,0.12357968828557064
17,27,0.12307692307692308
17,28,0.12176973353443941
17,29,0.08526897938662645
17,30,0.11196581196581197
17,31,0.10879839115133233
17,32,0.10824534942182001
17,33,0.11563599798893917
17,34,0.11362493715434892
17,35,0.1102061337355455
17,36,0.112166918049271
17,37,0.07199597787833081
17,38,0.04012066365007542
17,39,0.10723981900452488
17,40,0.1546003016591252
17,41,0.19446958270487683
17,42,0.045449974861739566
17,43,0.11669180492709905
17,44,0.04957264957264957
17,45,0.025791855203619908
17,46,0.025791855203619908
17,47,0.08416289592760182
17,48,0.09849170437405731
17,49,0.20497737556561085
18,0,0.199287719192346
18,1,0.037364561011680196
18,2,0.13992092475779436
18,3,0.11336130142154348
18,4,0.09024235656294329
18,5,0.05755591102526182
18,6,0.20161168623426795
18,7,0.010140947092023058
18,8,0.08058431171339751
18,9,0.06993028098874234
18,10,0.0
18,11,0.12214408595659916
18,12,0.0
18,13,0.1255244016539402
18,14,0.0
18,15,0.0
18,16,0.7523315123894606
18,17,0.0
18,18,0.0
18,19,0.0
18,20,0.1250414994114629
18,21,0.043249932091872154
18,22,0.12371351824465035
18,23,0.04928621012283826
18,24,0.24766848761053933
18,25,0.0351915009205324
18,26,0.12615821084719162
18,27,0.12534331331301118
18,28,0.12434732743790179
18,29,0.0
18,30,0.11420638034587872
18,31,0.1098300787734283
18,32,0.11124860411070533
18,33,0.1135725711526273
18,34,0.1084417348263061
18,35,0.11037334379621526
18,36,0.1120936830350406
18,37,0.05894425497238403
18,38,0.04967856819485106
18,39,0.1116107807925633
18,40,0.1626173301542269
18,41,0.2014607792834938
18,42,0.038239821326170285
18,43,0.05330033501343072
18,44,0.06814957896960734
18,45,0.004798841034618055
18,46,0.04062415114840189
18,47,0.14810008148975343
18,48,0.08378353906980955
18,49,0.19892554251048802
19,0,0.19820115938564514
19,1,0.08277057311898643
19,2,0.13784139126277417
19,3,0.14991334488734837
19,4,0.04894519811151617
19,5,0.06272037291579513
19,6,0.20232474750493037
19,7,0.021544253869598996
19,8,0.051873543297675254
19,9,0.043865415645729995
19,10,0.0
19,11,0.0
19,12,0.0
19,13,0.0
19,14,0.7500149405366641
19,15,0.12588896193151258
19,16,0.0
19,17,0.0
19,18,0.0
19,19,0.12409609753182334
19,20,0.12538098368493397
19,21,0.050827705731189866
19,22,0.1245144325584175
19,23,0.05178390007769079
19,24,0.24998505946333593
19,25,0.021992469969521304
19,26,0.1245144325584175
19,27,0.12538098368493397
19,28,0.12562003227155918
19,29,0.0
19,30,0.10906591764776191
19,31,0.1105599713141696
19,32,0.10885675013446483
19,33,0.11130699814737345
19,34,0.11091854419410745
19,35,0.11238271678718699
19,36,0.111994262833921
19,37,0.035170023307237196
19,38,0.07897567680631089
19,39,0.11076913882746668
19,40,0.13649674296300723
19,41,0.19739437040578497
19,42,0.0613159624693719
19,43,0.14032152034901094
19,44,0.05229187832426941
19,45,0.05291938086416064
19,46,0.026773441702025936
19,47,0.05668439610350804
19,48,0.07177433813422578
19,49,0.20402796868463516
20,0,0.1992155923475345
20,1,0.0716146223166971
20,2,0.021945450735007935
20,3,0.12188257836591719
20,4,0.07556659980240113
20,5,0.17894673812161313
20,6,0.19810784108260232
20,7,0.03775336067782402
20,8,0.09436843208287177
20,9,0.0005987844675309122
20,10,0.05853118170114667
20,11,0.12652315798928176
20,12,0.1423610071554744
20,13,0.12421783778928774
20,14,0.0
20,15,0.0
20,16,0.0
20,17,0.20717942576569565
20,18,0.3411873895991138
20,19,0.0
20,20,0.12520583216071376
20,21,0.021646058501242477
20,22,0.1248465614801952
20,23,0.031406245321996346
20,24,0.0
20,25,0.07155474386994401
20,26,0.1248465614801952
20,27,0.12367893176850993
20,28,0.12607406963863357
20,29,0.2507409957785695
20,30,0.11095476183347804
20,31,0.1112541540672435
20,32,0.10969731445166313
20,33,0.11308044669321278
20,34,0.11089488338672494
20,35,0.11176312086464477
20,36,0.11110445795036077
20,37,0.04856142031675698
20,38,0.0634711535582767
20,39,0.10921828687763839
20,40,0.18038382084368731
20,41,0.1986168078800036
20,42,0.021047274033711566
20,43,0.17891679889823658
20,44,0.040926918355737855
20,45,0.022963384329810484
20,46,0.03266369270381126
20,47,0.02308314122331667
20,48,0.09975749229064998
20,49,0.2016406694410347
21,0,0.19980288504614283
21,1,0.08207149896962637
21,2,0.09775109757190216
21,3,0.10814443150255354
21,4,0.09524236179553804
21,5,0.10052862646716244
21,6,0.1944270226682197
21,7,0.012633276588119344
21,8,0.0731117283397545
21,9,0.03628707105098109
21,10,0.030373622435265656
21,11,0.08010034943105457
21,12,0.0592240838634531
21,13,0.08628259116566615
21,14,0.2536511065316728
21,15,0.04381327838007347
21,16,0.24245139324433296
21,17,0.05035391093987994
21,18,0.108950810859242
21,19,0.04479885314935938
21,20,0.12355523698593315
21,21,0.008422184392079562
21,22,0.12283845533554341
21,23,0.04282770361078756
21,24,0.1686228832541887
21,25,0.07347011916494937
21,26,0.12642236358749215
21,27,0.12534719111190754
21,28,0.12212167368515366
21,29,0.08637218887196488
21,30,0.0
21,31,0.0
21,32,0.0
21,33,0.0
21,34,0.0
21,35,0.0
21,36,0.0
21,37,0.42576830033151153
21,38,0.5742316996684885
21,39,0.0
21,40,0.18466087268165934
21,41,0.1963981722067915
21,42,0.016754771077860407
21,43,0.09192724666248545
21,44,0.047217991219424785
21,45,0.041394140310008064
21,46,0.021951438043186094
21,47,0.10904040856554072
21,48,0.09013529253651106
21,49,0.20051966669653257
22,0,0.19574853007688828
22,1,0.05056535504296698
22,2,0.10058796924468566
22,3,0.11442786069651742
22,4,0.08276797829036635
22,5,0.10122116689280869
22,6,0.19900497512437812
22,7,0.027498869289914067
22,8,0.08439620081411126
22,9,0.04378109452736319
22,10,0.02867480777928539
22,11,0.08358208955223881
22,12,0.06114880144730891
22,13,0.08511985526910901
22,14,0.24568068747173225
22,15,0.04604251469923112
22,16,0.24631388511985527
22,17,0.055178652193577565
22,18,0.10529172320217096
22,19,0.04296698326549073
22,20,0.12700135685210312
22,21,0.0
22,22,0.11940298507462686
22,23,0.04929895974672094
22,24,0.1718679330619629
22,25,0.0741745816372682
22,26,0.12464947987336047
22,27,0.12555404794210764
22,28,0.12220714608774311
22,29,0.08584350972410675
22,30,0.0
22,31,1.0
22,32,0.0
22,33,0.0
22,34,0.0
22,35,0.0
22,36,0.0
22,37,0.0
22,38,0.0
22,39,0.0
22,40,0.1562189054726368
22,41,0.1979194934418815
22,42,0.03898688376300317
22,43,0.14536408864767073
22,44,0.09914066033469018
22,45,0.08448665762098598
22,46,0.005608322026232474
22,47,0.058616010854816825
22,48,0.01383989145183175
22,49,0.19981908638625057
23,0,0.19991023339317773
23,1,0.0421903052064632
23,2,0.09703770197486535
23,3,0.18007181328545782
23,4,0.02836624775583483
23,5,0.0981149012567325
23,6,0.20251346499102335
23,7,0.0322262118491921
23,8,0.0933572710951526
23,9,0.02621184919210054
23,10,0.005385996409335727
23,11,0.08653500897666068
23,12,0.06157989228007181
23,13,0.08240574506283663
23,14,0.24353680430879712
23,15,0.04497307001795332
23,16,0.2544883303411131
23,17,0.08886894075403949
23,18,0.09308797127468582
23,19,0.03913824057450628
23,20,0.12378815080789946
23,21,0.05152603231597846
23,22,0.12073608617594254
23,23,0.0348294434470377
23,24,0.16929982046678635
23,25,0.03348294434470377
23,26,0.1320466786355476
23,27,0.11947935368043087
23,28,0.1310592459605027
23,29,0.08375224416517056
23,30,1.0
23,31,0.0
23,32,0.0
23,33,0.0
23,34,0.0
23,35,0.0
23,36,0.0
23,37,0.0
23,38,0.0
23,39,0.0
23,40,0.1073608617594255
23,41,0.19515260323159783
23,42,0.09192100538599642
23,43,0.153770197486535
23,44,0.0270197486535009
23,45,0.01104129263913824
23,46,0.04021543985637343
23,47,0.04874326750448833
23,48,0.1236983842010772
23,49,0.20107719928186715
24,0,0.19585190575820977
24,1,0.023833348494496497
24,2,0.06931683798781042
24,3,0.12662603474938597
24,4,0.07295551714727554
24,5,0.12689893568634586
24,6,0.20458473574092603
24,7,0.058218866551441824
24,8,0.05894660238333485
24,9,0.06276721550077322
24,10,0.009551532793595925
24,11,0.08259801691985809
24,12,0.060311107068134265
24,13,0.08077867734012553
24,14,0.25125079596106614
24,15,0.0392067679432366
24,16,0.25161466387701265
24,17,0.0819612480669517
24,18,0.10179204948603657
24,19,0.040935140543982534
24,20,0.12635313381242608
24,21,0.06531429091239879
24,22,0.12489766214864004
24,23,0.04957700354771218
24,24,0.16383152915491678
24,25,0.013099244974074411
24,26,0.12971891203493133
24,27,0.12371509142181387
24,28,0.12380605840080051
24,29,0.079687073592286
24,30,0.0
24,31,0.0
24,32,1.0
24,33,0.0
24,34,0.0
24,35,0.0
24,36,0.0
24,37,0.0
24,38,0.0
24,39,0.0
24,40,0.1829345947421086
24,41,0.19776221231692895
24,42,0.012826344037114527
24,43,0.14281815700900574
24,44,0.035295187846811606
24,45,0.015373419448740107
24,46,0.03047393796052033
24,47,0.06012917311016101
24,48,0.11589193122896388
24,49,0.20649504229964522
25,0,0.19657429826921352
25,1,0.051116491794457895
25,2,0.17110573042776434
25,3,0.04752936956326787
25,4,0.1547843242758497
25,5,0.03344991480584701
25,6,0.19908528383104654
25,7,0.03210474396915075
25,8,0.07371536185095508
25,9,0.040534481212447314
25,10,0.019998206438884406
25,11,0.07918572325351986
25,12,0.029145368128418975
25,13,0.07873733297462111
25,14,0.2547753564702717
25,15,0.03990673482198906
25,16,0.2511882342390817
25,17,0.05344812124473142
25,18,0.15101784593310016
25,19,0.04259707649538158
25,20,0.12554927809165098
25,21,0.032642812303829254
25,22,0.13012285893641826
25,23,0.05569007263922518
25,24,0.15926822706483723
25,25,0.039727378710429556
25,26,0.12061698502376468
25,27,0.13030221504797776
25,28,0.12492153170119272
25,29,0.08115864048067438
25,30,0.0
25,31,0.0
25,32,0.0
25,33,0.0
25,34,0.0
25,35,1.0
25,36,0.0
25,37,0.0
25,38,0.0
25,39,0.0
25,40,0.17263025737602009
25,41,0.20446596717783158
25,42,0.02744148506860371
25,43,0.07855797686306161
25,44,0.02573760200878845
25,45,0.04143126177024482
25,46,0.035333153977221775
25,47,0.1167608286252354
25,48,0.09514841718231548
25,49,0.20249304995067707
26,0,0.19967779468361227
26,1,0.09164951221695158
26,2,0.11894746263313345
26,3,0.1328201915331603
26,4,0.06605208985948269
26,5,0.07902980399176586
26,6,0.19842477400877115
26,7,0.0
26,8,0.08824845609952564
26,9,0.025149914973597063
26,10,0.033473552313613174
26,11,0.0821623556788687
26,12,0.03651660252394164
26,13,0.08090933500402757
26,14,0.24935111429338583
26,15,0.04331871475879352
26,16,0.25140964825919626
26,17,0.11867895820281035
26,18,0.06139801306721561
26,19,0.04278170589814732
26,20,0.12055848921507205
26,21,0.03750111876845968
26,22,0.12682359258927772
26,23,0.010650675736149647
26,24,0.16709925713774276
26,25,0.08144634386467377
26,26,0.12449655419314419
26,27,0.12404904680927235
26,28,0.1253020674841135
26,29,0.08207285420209433
26,30,0.0
26,31,0.0
26,32,0.0
26,33,0.0
26,34,0.0
26,35,0.0
26,36,1.0
26,37,0.0
26,38,0.0
26,39,0.0
26,40,0.13917479638414035
26,41,0.206927414302336
26,42,0.06291953817237984
26,43,0.11277186073570214
26,44,0.0627405352188311
26,45,0.01834780273874519
26,46,0.03973865568781885
26,47,0.0792088069453146
26,48,0.07544974492079119
26,49,0.20272084489394074
27,0,0.205286583704242
27,1,0.06521936597329457
27,2,0.10300663093832318
27,3,0.18248705604505405
27,4,0.013534380961031883
27,5,0.09819238804614407
27,6,0.20247070578617496
27,7,0.04023980379689345
27,8,0.05913343627940776
27,9,0.0304296484694341
27,10,0.008810972840403306
27,11,0.08320465074030339
27,12,0.04005813425379235
27,13,0.08284131165410119
27,14,0.2566082296303025
27,15,0.0399672994822418
27,16,0.2430738486692706
27,17,0.0709419565809792
27,18,0.13389045326551005
27,19,0.04060314288309565
27,20,0.13516214006721772
27,21,0.05150331546916159
27,22,0.12716868017076938
27,23,0.06340267054228359
27,24,0.1638659278771914
27,25,0.009083477155054955
27,26,0.12108275047688255
27,27,0.12408029793805068
27,28,0.1219002634208375
27,29,0.08275047688255065
27,30,0.0
27,31,0.0
27,32,0.0
27,33,0.0
27,34,1.0
27,35,0.0
27,36,0.0
27,37,0.0
27,38,0.0
27,39,0.0
27,40,0.1941139068035244
27,41,0.20383322735943318
27,42,0.010809337814515397
27,43,0.1492415296575529
27,44,0.05050413298210555
27,45,9.083477155054956e-05
27,46,0.05722590607684622
27,47,0.050958306839858296
27,48,0.08729221546007812
27,49,0.19593060223453537
28,0,0.2041722148246782
28,1,0.08495339547270306
28,2,0.05068797159343098
28,3,0.14576120727918332
28,4,0.05104305370616955
28,5,0.14913448735019974
28,6,0.20088770528184643
28,7,0.003550821127385708
28,8,0.0748335552596538
28,9,0.034975588104749225
28,10,0.010208610741233911
28,11,0.08566355969818021
28,12,0.055126498002663116
28,13,0.08788282290279627
28,14,0.2507767421216156
28,15,0.04110075454948957
28,16,0.25122059476253883
28,17,0.045272969374167776
28,18,0.13395472703062583
28,19,0.03879272081668886
28,20,0.12498890368397692
28,21,0.060363959165557035
28,22,0.12516644474034622
28,23,0.03772747447847315
28,24,0.16271637816245008
28,25,0.02893919218819352
28,26,0.11939636040834443
28,27,0.127208166888593
28,28,0.12276964047936086
28,29,0.09072347980470484
28,30,0.0
28,31,0.0
28,32,0.0
28,33,1.0
28,34,0.0
28,35,0.0
28,36,0.0
28,37,0.0
28,38,0.0
28,39,0.0
28,40,0.18695073235685752
28,41,0.1953839325343986
28,42,0.01349312028406569
28,43,0.10466045272969374
28,44,0.041988459831336
28,45,0.013404349755881048
28,46,0.04367509986684421
28,47,0.09747003994673768
28,48,0.10288504216600089
28,49,0.20008877052818463
29,0,0.19297928164299286
29,1,0.08359721342621912
29,2,0.08993033565547814
29,3,0.11842938568714376
29,4,0.0785307156428119
29,5,0.11191531710847734
29,6,0.2048312675291776
29,7,0.0029856147652221115
29,8,0.0740975300823306
29,9,0.04270333846014657
29,10,0.029403781778702613
29,11,0.08151633040803402
29,12,0.024789649868813896
29,13,0.08269248167918213
29,14,0.2534153623450647
29,15,0.04080340179136886
29,16,0.25160589885099066
29,17,0.058264724509183026
29,18,0.13634307427847644
29,19,0.04116529449018366
29,20,0.12005790283181036
29,21,0.039898670044331855
29,22,0.12204831267529177
29,23,0.05392201212340541
29,24,0.16493259748484573
29,25,0.032208450194517325
29,26,0.1282004885551434
29,27,0.12340541029584728
29,28,0.1340812449108839
29,29,0.08124491088392291
29,30,0.0
29,31,0.0
29,32,0.0
29,33,0.0
29,34,0.0
29,35,0.0
29,36,0.0
29,37,0.0
29,38,0.0
29,39,1.0
29,40,0.11426761965077355
29,41,0.19451732561295576
29,42,0.08676377454084863
29,43,0.14150004523658735
29,44,0.09463494074007057
29,45,0.017189903193703067
29,46,0.0256039084411472
29,47,0.059712295304442234
29,48,0.06106939292499774
29,49,0.2047407943544739


==> symbolic_rep_5_1ts_fail_unused.csv <==
z,zhat,value
0,0,0.2038747690617666
0,1,0.1505467618714735
0,2,0.0009487192290407949
0,3,0.04973286063813851
0,4,0.12343336495730764
0,5,0.05847106406351425
0,6,0.01792580016977081
0,7,0.1964348130024467
0,8,0.0
0,9,0.19863184700654116
0,10,0.11114994757077945
0,11,0.06675987416987067
0,12,0.10935237429470215
0,13,0.026614071004144407
0,14,0.11344684675687822
0,15,0.2276926149697908
0,16,0.11194886902681381
0,17,0.04154391571378639
0,18,0.10735507065461627
0,19,0.08413641583861786
0,20,0.17421481000649125
0,21,0.0
0,22,0.0
0,23,0.0
0,24,0.8257851899935088
0,25,0.0
0,26,0.0
0,27,0.0
0,28,0.0
0,29,0.0
0,30,0.12268437609227544
0,31,0.12248464572826684
0,32,0.12627952264443001
0,33,0.12198531981824537
0,34,0.12373296050332051
0,35,0.0912767763519249
0,36,0.0037449443251610327
0,37,0.12622959005342788
0,38,0.03864782543566186
0,39,0.12293403904728617
0,40,0.0378489039796275
0,41,0.10256154191841015
0,42,0.037499375842612474
0,43,0.25735257402506617
0,44,0.15524042542567534
0,45,0.039047286163679036
0,46,0.03804863434363609
0,47,0.25715284366105756
0,48,0.037798971388625355
0,49,0.03744944325161033
1,0,0.19645821804095184
1,1,0.09503446194093676
1,2,0.0003521658197917191
1,3,0.1027318005735272
1,4,0.09654374402575841
1,5,0.080042259898375
1,6,0.0248025355939025
1,7,0.20299844040851234
1,8,0.0
1,9,0.2010363736982442
1,10,0.11299491875031444
1,11,0.07375358454495146
1,12,0.10776274085626604
1,13,0.0787845248276903
1,14,0.106203149368617
1,15,0.22528550586104543
1,16,0.11037882980329024
1,17,0.03768174271771394
1,18,0.11113347084570106
1,19,0.03602153242441012
1,20,0.0
1,21,0.0
1,22,0.0
1,23,0.0
1,24,0.0
1,25,0.0
1,26,1.0
1,27,0.0
1,28,0.0
1,29,0.0
1,30,0.10962418876087941
1,31,0.12632691049957237
1,32,0.12818835840418574
1,33,0.11998792574332143
1,34,0.12280525230165518
1,35,0.07103687679227248
1,36,0.02062685515922926
1,37,0.12159782663379785
1,38,0.05347889520551391
1,39,0.12632691049957237
1,40,0.039140715399708204
1,41,0.0974996226794788
1,42,0.03763143331488655
1,43,0.2509936107058409
1,44,0.15651255219600543
1,45,0.03798359913467827
1,46,0.036524626452684006
1,47,0.2697087085576294
1,48,0.0382854555516426
1,49,0.03571967600744579
2,0,0.20319383259911894
2,1,0.09951942330796956
2,2,0.0036543852623147776
2,3,0.0974669603524229
2,4,0.045855026031237485
2,5,0.11123348017621146
2,6,0.04185022026431718
2,7,0.2027933520224269
2,8,0.0
2,9,0.19443331998398078
2,10,0.11353624349219063
2,11,0.062324789747697236
2,12,0.10858029635562676
2,13,0.05581698037645174
2,14,0.11238486183420104
2,15,0.22306768121746096
2,16,0.1106327593111734
2,17,0.046155386463756505
2,18,0.1118342010412495
2,19,0.05566680016019223
2,20,0.0
2,21,0.0
2,22,0.21911293552262714
2,23,0.0
2,24,0.0
2,25,0.5019022827392872
2,26,0.0
2,27,0.0
2,28,0.2789847817380857
2,29,0.0
2,30,0.10878053664397276
2,31,0.1236984381257509
2,32,0.12414897877452943
2,33,0.12605126151381657
2,34,0.12184621545855026
2,35,0.0631758109731678
2,36,0.01646976371645975
2,37,0.12710252302763317
2,38,0.062474969963956746
2,39,0.1262515018021626
2,40,0.03709451341609932
2,41,0.10107128554265118
2,42,0.03624349219062875
2,43,0.25931117340808973
2,44,0.15293352022426912
2,45,0.037294753704445335
2,46,0.037595114136964355
2,47,0.26361633960752906
2,48,0.037294753704445335
2,49,0.037545054064877854
3,0,0.2038478702831358
3,1,0.08320523627708633
3,2,0.005256111469231914
3,3,0.115684038280359
3,4,0.09956860217186493
3,5,0.08008132096990132
3,6,0.015123716963355977
3,7,0.19690583626716915
3,8,0.0
3,9,0.20032726731789557
3,10,0.10968413745227351
3,11,0.06996578568949273
3,12,0.11350225616105519
3,13,0.03302424753309863
3,14,0.109436207665989
3,15,0.2220955025536768
3,16,0.11132047404175138
3,17,0.04165220409580007
3,18,0.11027916893935638
3,19,0.07904001586750632
3,20,0.0
3,21,0.0
3,22,0.0
3,23,0.12198145485198592
3,24,0.0
3,25,0.0
3,26,0.0
3,27,0.878018545148014
3,28,0.0
3,29,0.0
3,30,0.09803143749690088
3,31,0.12763425397927308
3,32,0.12763425397927308
3,33,0.12148559527941687
3,34,0.1279317697228145
3,35,0.049585957256904845
3,36,0.02518966628650766
3,37,0.12292358803986711
3,38,0.07517231120146775
3,39,0.12441116675757426
3,40,0.03431348242177815
3,41,0.08742004264392324
3,42,0.03728863985719244
3,43,0.2581940794367035
3,44,0.17012941934844053
3,45,0.036197748797540535
3,46,0.03798284325878911
3,47,0.2621609560172559
3,48,0.03837953091684435
3,49,0.03793325730153221
4,0,0.19981957600360847
4,1,0.10740239562972986
4,2,0.001252944419385556
4,3,0.08951034932090413
4,4,0.12835162632185637
4,5,0.04966671678444344
4,6,0.022953941763143387
4,7,0.2029769959404601
4,8,0.0
4,9,0.1980654538164687
4,10,0.10820428005813662
4,11,0.06324863429058288
4,12,0.11527088658347116
4,13,0.05808650328271438
4,14,0.10870545782589085
4,15,0.21821280008018845
4,16,0.11497017992281862
4,17,0.04896506790958753
4,18,0.11276499774470004
4,19,0.051571192301909485
4,20,0.0
4,21,0.0006515310980804892
4,22,0.0
4,23,0.0
4,24,0.0
4,25,0.0
4,26,0.0
4,27,0.0
4,28,0.0
4,29,0.9993484689019195
4,30,0.0944218914448955
4,31,0.1264471508043903
4,32,0.12354031975141583
4,33,0.12579561970630984
4,34,0.1252944419385556
4,35,0.07056582969979451
4,36,0.028767603869092367
4,37,0.1259960908134115
4,38,0.0545281411316594
4,39,0.12464291084047512
4,40,0.03558362151054979
4,41,0.1095073422542976
4,42,0.03598456372475317
4,43,0.26036185034831855
4,44,0.15150603919210143
4,45,0.03793915701899464
4,46,0.036636094822833656
4,47,0.260411968125094
4,48,0.03573397484087606
4,49,0.036335388162181126
5,0,0.20438130010318278
5,1,0.10834193189935709
5,2,0.0016667989522978013
5,3,0.08453051829510279
5,4,0.04555917136280657
5,5,0.11858083974918644
5,6,0.03230415112310501
5,7,0.20779426938645923
5,8,0.0
5,9,0.19684101912850227
5,10,0.10794507500595285
5,11,0.0822287483133582
5,12,0.11175490118263354
5,13,0.035399634891658066
5,14,0.1080244463846337
5,15,0.22160488927692673
5,16,0.11088181601714422
5,17,0.03158980871497738
5,18,0.11207238669735693
5,19,0.07849829351535836
5,20,0.04071751726327486
5,21,0.0
5,22,0.022462100166679894
5,23,0.013572505754424955
5,24,0.16580681006429082
5,25,0.11294547186284626
5,26,0.19644416223509803
5,27,0.18612588300658783
5,28,0.06381458845940154
5,29,0.19811096118739582
5,30,0.0
5,31,0.0
5,32,0.0
5,33,0.0
5,34,0.0
5,35,0.5484562266846575
5,36,0.0
5,37,0.0
5,38,0.4515437733153425
5,39,0.0
5,40,0.039288832447019605
5,41,0.1251686641796968
5,42,0.03881260417493452
5,43,0.25756012381935073
5,44,0.13929676958488768
5,45,0.035399634891658066
5,46,0.035399634891658066
5,47,0.256369553139138
5,48,0.038574490038891976
5,49,0.034129692832764506
6,0,0.19918828585070825
6,1,0.12478115549896546
6,2,0.001273277096928219
6,3,0.06947318160114595
6,4,0.10751233487187649
6,5,0.06461881266910711
6,6,0.03342352379436575
6,7,0.19735795002387393
6,8,0.0
6,9,0.20237147859302881
6,10,0.11133216616266114
6,11,0.07679452490848321
6,12,0.11021804870284896
6,13,0.02307814738182397
6,14,0.10456788158522999
6,15,0.22481298742638867
6,16,0.11252586344103135
6,17,0.03445806143561993
6,18,0.11133216616266114
6,19,0.09088015279325164
6,20,0.02244150883335986
6,21,0.0
6,22,0.07480502944453286
6,23,0.010743275505331848
6,24,0.1790545917555308
6,25,0.07464586980741685
6,26,0.20603215024669744
6,27,0.18701257361133217
6,28,0.04965780678020054
6,29,0.19560719401559765
6,30,0.8491166640140061
6,31,0.0
6,32,0.0
6,33,0.0
6,34,0.0
6,35,0.0
6,36,0.15088333598599396
6,37,0.0
6,38,0.0
6,39,0.0
6,40,0.03342352379436575
6,41,0.07042813942384211
6,42,0.03652713671812828
6,43,0.2562470157568041
6,44,0.18470475887314977
6,45,0.03986948909756486
6,46,0.039153270730542734
6,47,0.2638070985198154
6,48,0.03692503581091835
6,49,0.03891453127486869
7,0,0.19876483016414756
7,1,0.11384690394929303
7,2,0.002356574028928978
7,3,0.08898098488542175
7,4,0.12879895985698034
7,5,0.058833089549813096
7,6,0.0116203477978222
7,7,0.19648951730862993
7,8,0.0
7,9,0.2003087924589631
7,10,0.11205915813424346
7,11,0.07012839265398993
7,12,0.10905249471802372
7,13,0.04867544287339509
7,14,0.11246546400130018
7,15,0.22655615147082725
7,16,0.11051519583942793
7,17,0.042662116040955635
7,18,0.10832114415732164
7,19,0.0595644401105152
7,20,0.05013814399479929
7,21,0.0
7,22,0.04379977246871445
7,23,0.05858930602957907
7,24,0.14838290264911425
7,25,0.12554851292052657
7,26,0.19380789858605557
7,27,0.14050056882821388
7,28,0.03526734926052332
7,29,0.2039655452624736
7,30,0.0
7,31,0.0
7,32,0.0
7,33,1.0
7,34,0.0
7,35,0.0
7,36,0.0
7,37,0.0
7,38,0.0
7,39,0.0
7,40,0.039574191451324556
7,41,0.10165772793759142
7,42,0.03526734926052332
7,43,0.2543474727775069
7,44,0.15520884121566716
7,45,0.03900536323744515
7,46,0.03933040793109052
7,47,0.2622298065984073
7,48,0.036486266861693484
7,49,0.036892572728750204
8,0,0.20286606356576736
8,1,0.06044351933392042
8,2,0.005363861980626051
8,3,0.1334560883836362
8,4,0.055720118485309424
8,5,0.09686974621727644
8,6,0.04827475782563446
8,7,0.19822272035865823
8,8,0.0
8,9,0.1987831238491714
8,10,0.11240092866864142
8,11,0.05435913857977744
8,12,0.11360179329116964
8,13,0.031622768393243135
8,14,0.11304138980065648
8,15,0.2244816267712753
8,16,0.10927868065006804
8,17,0.05075654471219278
8,18,0.11095989112160756
8,19,0.07949723801136818
8,20,0.0071251300936674405
8,21,0.0
8,22,0.004082939716595949
8,23,0.029941557921703627
8,24,0.18997678328396445
8,25,0.13585781762869265
8,26,0.20102473781122407
8,27,0.17092306460651668
8,28,0.06196461452245617
8,29,0.19910335441517893
8,30,0.0
8,31,0.0
8,32,0.0
8,33,0.0
8,34,0.0
8,35,0.0
8,36,0.0
8,37,0.0
8,38,0.0
8,39,1.0
8,40,0.03658634216635978
8,41,0.1381794892322472
8,42,0.03786726443038988
8,43,0.25522376110799777
8,44,0.11800496357377312
8,45,0.0365062845248579
8,46,0.03618605395885037
8,47,0.2641101593147066
8,48,0.04010887839244256
8,49,0.03722680329837483
9,0,0.20411241664020324
9,1,0.0773261352810416
9,2,0.0003969514131470308
9,3,0.12694506192442045
9,4,0.12202286440139727
9,5,0.06613210543029534
9,6,0.009368053350269927
9,7,0.19895204826929183
9,8,0.0
9,9,0.1947443632899333
9,10,0.11106700539853921
9,11,0.06621149571292474
9,12,0.11479834868212131
9,13,0.08439187043505875
9,14,0.11281359161638616
9,15,0.21808510638297873
9,16,0.11352810416005081
9,17,0.040409653858367735
9,18,0.11241664020323912
9,19,0.02627818355033344
9,20,0.03509050492219752
9,21,7.939028262940616e-05
9,22,0.06549698316926009
9,23,0.005239758653540806
9,24,0.16568751984757066
9,25,0.0709749126706891
9,26,0.2022864401397269
9,27,0.19911082883455064
9,28,0.06041600508097809
9,29,0.19561765639885678
9,30,0.0
9,31,0.0
9,32,1.0
9,33,0.0
9,34,0.0
9,35,0.0
9,36,0.0
9,37,0.0
9,38,0.0
9,39,0.0
9,40,0.03620196887900921
9,41,0.09423626548110511
9,42,0.03564623690060337
9,43,0.2663543982216577
9,44,0.1636233724992061
9,45,0.0360431883137504
9,46,0.0360431883137504
9,47,0.2577008574150524
9,48,0.03794855509685614
9,49,0.03620196887900921
10,0,0.20091691466259148
10,1,0.13866323493927452
10,2,0.0008043111075363951
10,3,0.06394273304914341
10,4,0.10271052843239765
10,5,0.0590364352931714
10,6,0.03788305316496421
10,7,0.19987131022279417
10,8,0.0
10,9,0.19617147912812677
10,10,0.11059277728625433
10,11,0.06241454194482426
10,12,0.11043191506474705
10,13,0.05219979087911204
10,14,0.10938631062494973
10,15,0.22729831898978525
10,16,0.11027105284323976
10,17,0.0517172042145902
10,18,0.1080994128528915
10,19,0.05758867529960589
10,20,0.06337971527386793
10,21,0.00016086222150727902
10,22,0.027105284323976513
10,23,0.010053888844204939
10,24,0.13592857717365076
10,25,0.11935976835840104
10,26,0.19633234134963404
10,27,0.197458376900185
10,28,0.04930427089198102
10,29,0.20091691466259148
10,30,0.0
10,31,0.0
10,32,0.0
10,33,0.0
10,34,1.0
10,35,0.0
10,36,0.0
10,37,0.0
10,38,0.0
10,39,0.0
10,40,0.034907102067079546
10,41,0.08340706185152418
10,42,0.038124346497225126
10,43,0.24973859889005068
10,44,0.17035309257620848
10,45,0.040054693155312474
10,46,0.040054693155312474
10,47,0.2692029276924314
10,48,0.035228826510094104
10,49,0.038928657604761524
11,0,0.20084583466326206
11,1,0.08019470156399618
11,2,0.005426109160548994
11,3,0.11402808809447813
11,4,0.13309926587934887
11,5,0.053143951484200445
11,6,0.013645068624321736
11,7,0.2010852218321098
11,8,0.0
11,9,0.1985317586977338
11,10,0.11243217363549314
11,11,0.06096393233322694
11,12,0.10900095754867539
11,13,0.04835620810724545
11,14,0.10884136610277689
11,15,0.22199170124481327
11,16,0.11307053941908714
11,17,0.05011171401212895
11,18,0.11163421640600064
11,19,0.06359719119055218
11,20,0.0473188637089052
11,21,0.00015959144589849984
11,22,0.06958187041174593
11,23,0.02840727736993297
11,24,0.14842004468560485
11,25,0.08139163740823492
11,26,0.20036706032556656
11,27,0.17698691350143633
11,28,0.046201723587615706
11,29,0.20116501755505906
11,30,0.0
11,31,1.0
11,32,0.0
11,33,0.0
11,34,0.0
11,35,0.0
11,36,0.0
11,37,0.0
11,38,0.0
11,39,0.0
11,40,0.03718480689435046
11,41,0.08330673475901691
11,42,0.038301947015639964
11,43,0.258617938078519
11,44,0.1755505904883498
11,45,0.03710501117140121
11,46,0.036865624002553464
11,47,0.260533035429301
11,48,0.036785828279604214
11,49,0.03574848388126396
12,0,0.20044882583954476
12,1,0.15396329245812296
12,2,0.001122064598861906
12,3,0.0465656808527691
12,4,0.09521519596056745
12,5,0.08952472549491064
12,6,0.009457401618978921
12,7,0.2034142822793941
12,8,0.0
12,9,0.2002885308968502
12,10,0.11108439528732869
12,11,0.0644385669632123
12,12,0.10827923379017391
12,13,0.07942614410515349
12,14,0.11124469023002324
12,15,0.22144746333253185
12,16,0.11469103149795624
12,17,0.04408110924100345
12,18,0.11044321551655045
12,19,0.03486415003606636
12,20,0.013224332772301034
12,21,0.0006411797707782319
12,22,0.042478159814057864
12,23,0.04103550532980684
12,24,0.18938847479362025
12,25,0.08215115813096097
12,26,0.19371643824637333
12,27,0.15765007614009777
12,28,0.07886511180572253
12,29,0.20084956319628117
12,30,0.0
12,31,0.0
12,32,0.0
12,33,0.0
12,34,0.0
12,35,0.0
12,36,0.0
12,37,1.0
12,38,0.0
12,39,0.0
12,40,0.03718842670513745
12,41,0.1003446341267933
12,42,0.03486415003606636
12,43,0.25975795463653123
12,44,0.1514787208463573
12,45,0.03758916406187385
12,46,0.03590606716358099
12,47,0.2669712270577863
12,48,0.03790975394726297
12,49,0.03798990141861024
13,0,1.0
13,1,0.0
13,2,0.0
13,3,0.0
13,4,0.0
13,5,0.0
13,6,0.0
13,7,0.0
13,8,0.0
13,9,0.0
13,10,0.11193844626458178
13,11,0.08111193844626458
13,12,0.11178952593695707
13,13,0.05693720526185157
13,14,0.11054852320675106
13,15,0.2279970215934475
13,16,0.10970464135021098
13,17,0.02874162323157111
13,18,0.10662695457930008
13,19,0.054604120129064286
13,20,0.028592702903946388
13,21,9.928021841648051e-05
13,22,0.002879126334077935
13,23,0.010325142715313974
13,24,0.1740878629932986
13,25,0.1335318937701663
13,26,0.1938446264581782
13,27,0.19374534623976172
13,28,0.06507818317200298
13,29,0.19781583519483742
13,30,0.07649540828989823
13,31,0.12494415487714072
13,32,0.1276247207743857
13,33,0.12141970712335567
13,34,0.12400099280218417
13,35,0.0573343261355175
13,36,0.04775378505832713
13,37,0.12414991312980889
13,38,0.07048895507570117
13,39,0.1257880367336808
13,40,0.037478282452221394
13,41,0.11193844626458178
13,42,0.03742864234301316
13,43,0.2572846860263093
13,44,0.14172251178952594
13,45,0.03817324398113676
13,46,0.03886820551005212
13,47,0.26105733432613554
13,48,0.03886820551005212
13,49,0.037180441796971955
14,0,0.0
14,1,0.0
14,2,0.0
14,3,0.0
14,4,0.4958578099111312
14,5,0.3810814881759301
14,6,0.12306070191293869
14,7,0.0
14,8,0.0
14,9,0.0
14,10,0.11136215293467892
14,11,0.06195712205653462
14,12,0.10990611035798564
14,13,0.023246472862378874
14,14,0.11146256966410605
14,15,0.22051513782196114
14,16,0.11291861224079931
14,17,0.04825023848973239
14,18,0.11211527840538234
14,19,0.08826630516644073
14,20,0.022543555756389014
14,21,0.0
14,22,0.06562233268062459
14,23,0.04920419741929005
14,24,0.17839031982728323
14,25,0.06978962695185018
14,26,0.2009840839483858
14,27,0.14801425917557864
14,28,0.06411608173921775
14,29,0.20133554250138072
14,30,0.12622382888989306
14,31,0.125771953607471
14,32,0.12491841140734046
14,33,0.12311091027765225
14,34,0.1246171612190591
14,35,0.06607420796304664
14,36,0.003464377165235728
14,37,0.12165486770095899
14,38,0.05819149470301752
14,39,0.12597278706632525
14,40,0.03680273133504042
14,41,0.10388110659235829
14,42,0.036601897876186174
14,43,0.25822161972184565
14,44,0.15373801275292465
14,45,0.03690314806446754
14,46,0.036702314605613295
14,47,0.2636441231109103
14,48,0.03519606366420645
14,49,0.03830898227644726
15,0,0.0
15,1,0.5343941736918242
15,2,0.011473038359854342
15,3,0.45413278794832146
15,4,0.0
15,5,0.0
15,6,0.0
15,7,0.0
15,8,0.0
15,9,0.0
15,10,0.11123858931510949
15,11,0.06664338803811044
15,12,0.10934304384695964
15,13,0.04833640943782112
15,14,0.10919339552052676
15,15,0.2235745996907268
15,16,0.11343343143612511
15,17,0.04369731131840176
15,18,0.11009128547912406
15,19,0.06444854591709483
15,20,0.020651469047737816
15,21,0.0
15,22,0.02653763655409787
15,23,0.006734174689479722
15,24,0.1803761161271013
15,25,0.10151144809697212
15,26,0.19643836983089738
15,27,0.198633211951913
15,28,0.07188107946326133
15,29,0.19723649423853942
15,30,0.11712475682146954
15,31,0.1248067042450242
15,32,0.1285977951813239
15,33,0.12595400808100962
15,34,0.12615353918292013
15,35,0.0739761560333217
15,36,0.005437222527061406
15,37,0.12550506310171097
15,38,0.048286526662343496
15,39,0.12415822816381504
15,40,0.03661395720057864
15,41,0.09871801267022497
15,42,0.0378111438120417
15,43,0.2604878535441712
15,44,0.1571806255300045
15,45,0.03890856487254951
15,46,0.037561729934653565
15,47,0.26003890856487255
15,48,0.038858682097071884
15,49,0.0338205217738315
16,0,0.0
16,1,0.0
16,2,0.0
16,3,0.0
16,4,0.0
16,5,0.0
16,6,0.0
16,7,1.0
16,8,0.0
16,9,0.0
16,10,0.11346739184671424
16,11,0.06746170350780899
16,12,0.10972506361957986
16,13,0.07519584851055336
16,14,0.10802854148994562
16,15,0.22174542188513546
16,16,0.11107230178134823
16,17,0.04430916620927099
16,18,0.11172097200738486
16,19,0.03727358914225837
16,20,0.029838830397684746
16,21,0.00034928396786587494
16,22,0.057382366149393745
16,23,0.01626665336061075
16,24,0.16645875954293698
16,25,0.11221994910433611
16,26,0.20133725861982935
16,27,0.1818771518387306
16,28,0.0325333067212215
16,29,0.20173644029739035
16,30,0.10927598423232374
16,31,0.12574222843171498
16,32,0.12504366049598323
16,33,0.12065266204281223
16,34,0.12399580859238561
16,35,0.07519584851055336
16,36,0.014470335811586249
16,37,0.12664038720622722
16,38,0.055436355471283866
16,39,0.12354672920512949
16,40,0.03707399830347787
16,41,0.07858889276982187
16,42,0.03537747617384362
16,43,0.25492739883239357
16,44,0.17773564193403524
16,45,0.035776657851404624
16,46,0.03502819220597775
16,47,0.26700264457861383
16,48,0.03897011127189262
16,49,0.039518986078538994
17,0,0.0
17,1,0.0
17,2,0.0
17,3,0.0
17,4,0.0
17,5,0.0
17,6,0.0
17,7,0.0
17,8,0.0
17,9,1.0
17,10,0.10750629722921914
17,11,0.05869017632241814
17,12,0.11375314861460957
17,13,0.04801007556675063
17,14,0.1109823677581864
17,15,0.2224685138539043
17,16,0.11214105793450882
17,17,0.05118387909319899
17,18,0.1128463476070529
17,19,0.06241813602015114
17,20,0.07314861460957178
17,21,0.00020151133501259446
17,22,0.06700251889168765
17,23,0.04085642317380352
17,24,0.1272544080604534
17,25,0.083727959697733
17,26,0.20130982367758185
17,27,0.16267002518891688
17,28,0.044937027707808566
17,29,0.19889168765743073
17,30,0.10463476070528967
17,31,0.12534005037783374
17,32,0.12357682619647355
17,33,0.12418136020151134
17,34,0.12287153652392947
17,35,0.07299748110831235
17,36,0.023476070528967254
17,37,0.1258942065491184
17,38,0.05193954659949622
17,39,0.12508816120906802
17,40,0.03596977329974811
17,41,0.10483627204030227
17,42,0.03743073047858942
17,43,0.25531486146095717
17,44,0.15612090680100757
17,45,0.038690176322418134
17,46,0.038639798488664986
17,47,0.2612594458438287
17,48,0.03556675062972292
17,49,0.03617128463476071
18,0,0.2018841717495018
18,1,0.12518871912555107
18,2,0.004408478772872758
18,3,0.07144151216860921
18,4,0.10903436197838033
18,5,0.0657950359321215
18,6,0.025514825774503293
18,7,0.19958934718280089
18,8,0.0
18,9,0.19714354731565917
18,10,0.11027235944199529
18,11,0.06455703846850655
18,12,0.11377498641222296
18,13,0.06920707772208466
18,14,0.10909475209855668
18,15,0.22323207923183766
18,16,0.10987982366084909
18,17,0.04707409867745637
18,18,0.10957787305996738
18,19,0.04332991122652334
18,20,0.015097530044084788
18,21,0.00021136542061718703
18,22,0.059605048614046745
18,23,0.03689836342774322
18,24,0.18585059484268374
18,25,0.10027779455281116
18,26,0.19466755238842925
18,27,0.16613322060510902
18,28,0.04103508665982245
18,29,0.20022344344465245
18,30,0.11619059121927652
18,31,0.12588320550757895
18,32,0.1286309559756024
18,33,0.12132375143426535
18,34,0.12268252913823298
18,35,0.07032429494534694
18,36,0.009662419228214264
18,37,0.12530949936590374
18,38,0.05540793526179117
18,39,0.12458481792378767
18,40,0.0
18,41,0.0
18,42,0.11151035690561024
18,43,0.7767679207681624
18,44,0.0
18,45,0.0
18,46,0.0
18,47,0.0
18,48,0.0
18,49,0.11172172232622743
19,0,0.20171775507181994
19,1,0.11011402339700874
19,2,0.0
19,3,0.08967866133570265
19,4,0.09853398489560196
19,5,0.10031097290093292
19,6,8.884940026654821e-05
19,7,0.20050347993484377
19,8,0.0
19,9,0.19905227306382348
19,10,0.1111505997334518
19,11,0.06666666666666667
19,12,0.11094328446616318
19,13,0.06139493558418481
19,14,0.10919591292758773
19,15,0.22227158300014807
19,16,0.11440841107655857
19,17,0.0435065896638531
19,18,0.11038057159780838
19,19,0.05008144528357767
19,20,0.061543017917962385
19,21,0.00011846586702206426
19,22,0.031452687694358064
19,23,0.013653191174292907
19,24,0.13670961054346217
19,25,0.10851473419221087
19,26,0.20263586554124094
19,27,0.18723530282837259
19,28,0.06029912631423071
19,29,0.19783799792684734
19,30,0.10910706352732119
19,31,0.12415222863912335
19,32,0.12302680290241375
19,33,0.12412261217236784
19,34,0.12862431511920627
19,35,0.06823633940470902
19,36,0.018480675255442027
19,37,0.12581075077743226
19,38,0.05384273656152821
19,39,0.12459647564045609
19,40,0.0
19,41,0.0
19,42,0.0
19,43,0.0
19,44,0.0
19,45,0.11162446320154006
19,46,0.11064711979860803
19,47,0.777728416999852
19,48,0.0
19,49,0.0
20,0,0.2007428209076909
20,1,0.08602832382160219
20,2,0.0025364616360177552
20,3,0.11202705559078419
20,4,0.08871576531690673
20,5,0.06111664703928496
20,6,0.04840414288733883
20,7,0.20113536854183653
20,8,0.0
20,9,0.19929341425853792
20,10,0.11190627170335478
20,11,0.07041700637135007
20,12,0.10798079536189872
20,13,0.02035208503185675
20,14,0.11184587975964007
20,15,0.22432587492828457
20,16,0.11121176435063562
20,17,0.03901319563970167
20,18,0.11205725156264154
20,19,0.09088987529063623
20,20,0.027508530362049703
20,21,6.0391943714708455e-05
20,22,0.04049279826071202
20,23,0.023462270133164237
20,24,0.17414016970136184
20,25,0.09182595041821422
20,26,0.19893106259624965
20,27,0.17764290243681494
20,28,0.06576682670531751
20,29,0.2001690974424012
20,30,0.09475495968837758
20,31,0.12594739861702448
20,32,0.12627955430745538
20,33,0.12371289669958027
20,34,0.12159917866956547
20,35,0.06875622791919558
20,36,0.028746565208201225
20,37,0.1231693692061479
20,38,0.06147899870157321
20,39,0.12555485098287889
20,40,0.1110909804632062
20,41,0.3007216837273908
20,42,0.0
20,43,0.0
20,44,0.4749524413443247
20,45,0.0
20,46,0.0
20,47,0.0
20,48,0.11323489446507835
20,49,0.0
21,0,0.20043474322977992
21,1,0.1221809618693959
21,2,0.0
21,3,0.07816320985417988
21,4,0.10569694774024092
21,5,0.07073634634543972
21,6,0.022371162032424598
21,7,0.2028801738972919
21,8,0.0
21,9,0.19753645503124717
21,10,0.0
21,11,0.6087310931980798
21,12,0.0
21,13,0.0
21,14,0.0
21,15,0.0
21,16,0.0
21,17,0.3912689068019201
21,18,0.0
21,19,0.0
21,20,0.01829544425323793
21,21,9.057150620414818e-05
21,22,0.013042296893397337
21,23,0.012227153337560004
21,24,0.17815415270355947
21,25,0.136310116837243
21,26,0.2006158862421882
21,27,0.19164930712797754
21,28,0.046916040213748754
21,29,0.2026990308848836
21,30,0.09410379494610996
21,31,0.12607553663617427
21,32,0.121637532832171
21,33,0.12571325061135766
21,34,0.12852096730368626
21,35,0.029526311022552307
21,36,0.0325151707272892
21,37,0.12263381940041664
21,38,0.10035322887419618
21,39,0.11892038764604655
21,40,0.0
21,41,0.13178154152703558
21,42,0.0
21,43,0.3348428584367358
21,44,0.1964495969567974
21,45,0.0
21,46,0.0
21,47,0.3369260030794312
21,48,0.0
21,49,0.0
22,0,0.2030658250676285
22,1,0.08656447249774572
22,2,0.0005410279531109107
22,3,0.11055004508566275
22,4,0.11893597835888188
22,5,0.07763751127141569
22,6,0.0008115419296663661
22,7,0.19828674481514877
22,8,0.0
22,9,0.20360685302073941
22,10,0.0
22,11,0.0
22,12,1.0
22,13,0.0
22,14,0.0
22,15,0.0
22,16,0.0
22,17,0.0
22,18,0.0
22,19,0.0
22,20,0.03715058611361587
22,21,0.0
22,22,0.031199278629395852
22,23,0.022452660054102794
22,24,0.16032461677186655
22,25,0.08899909828674482
22,26,0.19314697926059513
22,27,0.18394950405770966
22,28,0.07538322813345356
22,29,0.2073940486925158
22,30,0.10495942290351667
22,31,0.12317403065825068
22,32,0.13038773669972947
22,33,0.12100991884580703
22,34,0.12380522993688008
22,35,0.11596032461677187
22,36,0.019927862939585213
22,37,0.1218214607754734
22,38,0.011000901713255185
22,39,0.1279531109107304
22,40,0.0
22,41,0.15482416591523895
22,42,0.0
22,43,0.3397655545536519
22,44,0.16762849413886385
22,45,0.0
22,46,0.0
22,47,0.3377817853922453
22,48,0.0
22,49,0.0
23,0,0.19409053944158308
23,1,0.11014728472033974
23,2,0.0029818378964489023
23,3,0.08629258154874853
23,4,0.08403361344537816
23,5,0.10951477365139604
23,6,0.008222643896268185
23,7,0.20231318333785128
23,8,0.0
23,9,0.20240354206198607
23,10,0.0
23,11,0.0
23,12,0.0
23,13,0.0
23,14,0.0
23,15,0.0
23,16,0.0
23,17,0.0
23,18,1.0
23,19,0.0
23,20,0.040751784584801665
23,21,0.0
23,22,0.01888497334417638
23,23,0.04635402548116021
23,24,0.15351947230505106
23,25,0.10165356465166712
23,26,0.1996024216138068
23,27,0.15460377699466885
23,28,0.08132285172133369
23,29,0.20330712930333425
23,30,0.1158398843408331
23,31,0.12641185506460648
23,32,0.12794795337489834
23,33,0.12044817927170869
23,34,0.12144212523719165
23,35,0.014818830758109695
23,36,0.01057197072377338
23,37,0.12451432185777536
23,38,0.1127676877202494
23,39,0.1252371916508539
23,40,0.0
23,41,0.15948314809794886
23,42,0.0
23,43,0.32791180988524443
23,44,0.17583807716635041
23,45,0.0
23,46,0.0
23,47,0.3367669648504563
23,48,0.0
23,49,0.0
24,0,0.2038930749910298
24,1,0.1371546465733764
24,2,0.0
24,3,0.059472551130247575
24,4,0.09939002511661285
24,5,0.09095801937567277
24,6,0.009777538571941155
24,7,0.20200932902762828
24,8,0.0
24,9,0.1973448152134912
24,10,0.0
24,11,0.0
24,12,0.0
24,13,0.0
24,14,0.0
24,15,1.0
24,16,0.0
24,17,0.0
24,18,0.0
24,19,0.0
24,20,0.054000717617509866
24,21,0.0
24,22,0.09535342662360961
24,23,0.037316110513096516
24,24,0.1514172945819878
24,25,0.060369573017581626
24,26,0.20120200932902763
24,27,0.15886257624686043
24,28,0.044851094366702544
24,29,0.19662719770362397
24,30,0.08118048080373161
24,31,0.12369931826336562
24,32,0.12253318980983136
24,33,0.12746681019016864
24,34,0.12701829924650163
24,35,0.04422317904556871
24,36,0.04529960531036957
24,37,0.12621097954790098
24,38,0.07875852170792967
24,39,0.12360961607463222
24,40,0.3300143523501973
24,41,0.0
24,42,0.0
24,43,0.0
24,44,0.0
24,45,0.33808754933620383
24,46,0.0
24,47,0.0
24,48,0.0
24,49,0.33189809831359884
25,0,0.2010738255033557
25,1,0.09145413870246084
25,2,0.00026845637583892615
25,3,0.11060402684563758
25,4,0.08304250559284117
25,5,0.04348993288590604
25,6,0.07221476510067114
25,7,0.20170022371364654
25,8,0.0
25,9,0.19615212527964207
25,10,0.0
25,11,0.0
25,12,0.0
25,13,0.450917225950783
25,14,0.0
25,15,0.0
25,16,0.0
25,17,0.0
25,18,0.0
25,19,0.549082774049217
25,20,0.004921700223713647
25,21,8.94854586129754e-05
25,22,0.05700223713646532
25,23,0.02058165548098434
25,24,0.19355704697986578
25,25,0.1029082774049217
25,26,0.20420581655480985
25,27,0.18165548098434003
25,28,0.039373601789709174
25,29,0.1957046979865772
25,30,0.09843400447427293
25,31,0.12554809843400447
25,32,0.12474272930648769
25,33,0.11919463087248322
25,34,0.1221476510067114
25,35,0.09369127516778523
25,36,0.02970917225950783
25,37,0.1276062639821029
25,38,0.03472035794183445
25,39,0.12420581655480985
25,40,0.0
25,41,0.1334228187919463
25,42,0.0
25,43,0.3335123042505593
25,44,0.19624161073825502
25,45,0.0
25,46,0.0
25,47,0.33682326621923936
25,48,0.0
25,49,0.0
26,0,0.2075319796046158
26,1,0.10251364164952143
26,2,0.0006261740763932373
26,3,0.10170856069415869
26,4,0.09848823687270776
26,5,0.03703372394668575
26,6,0.05778692190714733
26,7,0.19608193935056803
26,8,0.0
26,9,0.19822882189820198
26,10,0.0
26,11,0.0
26,12,0.0
26,13,0.0
26,14,0.0
26,15,1.0
26,16,0.0
26,17,0.0
26,18,0.0
26,19,0.0
26,20,0.05814473566508632
26,21,0.00098398783433223
26,22,0.06485374362644243
26,23,0.03837552553895697
26,24,0.14491457196529206
26,25,0.08569639502638876
26,26,0.1999284372484122
26,27,0.16665175776008587
26,28,0.04803649700330978
26,29,0.19241434833169335
26,30,0.12094105018337956
26,31,0.1255031755971017
26,32,0.12353519992843724
26,33,0.12228285177565078
26,34,0.12612934967349496
26,35,0.08900617228732445
26,36,0.005635566687539136
26,37,0.12129886394131854
26,38,0.038107165220502726
26,39,0.1275606047052509
26,40,0.0
26,41,0.0
26,42,0.3303515520171751
26,43,0.0
26,44,0.0
26,45,0.0
26,46,0.3341980499150192
26,47,0.0
26,48,0.3354503980678057
26,49,0.0
27,0,0.20238095238095238
27,1,0.1499454743729553
27,2,0.002817157397310069
27,3,0.04616503089785533
27,4,0.09969102144674664
27,5,0.10169029443838604
27,6,0.0003635041802980734
27,7,0.19674663758633223
27,8,0.0
27,9,0.20019992729916394
27,10,0.0
27,11,0.0
27,12,0.0
27,13,0.0
27,14,1.0
27,15,0.0
27,16,0.0
27,17,0.0
27,18,0.0
27,19,0.0
27,20,0.01717557251908397
27,21,0.0
27,22,0.05134496546710287
27,23,0.008996728462377318
27,24,0.18929480189022174
27,25,0.09932751726644856
27,26,0.19183933115230825
27,27,0.1915667030170847
27,28,0.053344238458742275
27,29,0.1971101417666303
27,30,0.10650672482733552
27,31,0.12395492548164304
27,32,0.1291348600508906
27,33,0.1257724463831334
27,34,0.12359142130134497
27,35,0.0831515812431843
27,36,0.012904398400581607
27,37,0.1261359505634315
27,38,0.040530716103235186
27,39,0.12831697564521993
27,40,0.0
27,41,0.106415848782261
27,42,0.0
27,43,0.3283351508542348
27,44,0.230189022173755
27,45,0.0
27,46,0.0
27,47,0.3350599781897492
27,48,0.0
27,49,0.0
28,0,0.2029520295202952
28,1,0.08730087300873009
28,2,0.0005400054000540005
28,3,0.11286112861128611
28,4,0.08244082440824409
28,5,0.0909909099090991
28,6,0.026190261902619028
28,7,0.2046620466204662
28,8,0.0
28,9,0.19206192061920618
28,10,1.0
28,11,0.0
28,12,0.0
28,13,0.0
28,14,0.0
28,15,0.0
28,16,0.0
28,17,0.0
28,18,0.0
28,19,0.0
28,20,0.0036900369003690036
28,21,0.0
28,22,0.02736027360273603
28,23,0.02988029880298803
28,24,0.19665196651966518
28,25,0.11421114211142111
28,26,0.2021420214202142
28,27,0.16920169201692017
28,28,0.06255062550625506
28,29,0.1943119431194312
28,30,0.12429124291242913
28,31,0.12681126811268112
28,32,0.12591125911259113
28,33,0.12411124111241112
28,34,0.12375123751237513
28,35,0.08181081810818108
28,36,0.0016200162001620017
28,37,0.12474124741247412
28,38,0.04059040590405904
28,39,0.12636126361263614
28,40,0.0
28,41,0.09765097650976509
28,42,0.0
28,43,0.32868328683286835
28,44,0.23589235892358923
28,45,0.0
28,46,0.0
28,47,0.33777337773377736
28,48,0.0
28,49,0.0
29,0,0.1975860527492177
29,1,0.07760393383996424
29,2,0.012874385337505588
29,3,0.11282968261063925
29,4,0.11712114438980778
29,5,0.061868573983012966
29,6,0.02208314707197139
29,7,0.19901654000894053
29,8,0.0
29,9,0.19901654000894053
29,10,0.0
29,11,0.0
29,12,0.0
29,13,0.0
29,14,0.0
29,15,0.0
29,16,1.0
29,17,0.0
29,18,0.0
29,19,0.0
29,20,0.07930263746088512
29,21,0.0
29,22,0.03433169423334823
29,23,0.005096110862762629
29,24,0.12114438980777828
29,25,0.11318730442556996
29,26,0.19615556548949487
29,27,0.1956191327670988
29,28,0.05006705409029951
29,29,0.20509611086276264
29,30,0.11399195350916407
29,31,0.1266875279392043
29,32,0.1278497988377291
29,33,0.12159141707644167
29,34,0.12257487706750111
29,35,0.06928922664282522
29,36,0.012427358068842199
29,37,0.12793920429146177
29,38,0.05561019222172552
29,39,0.12203844434510505
29,40,0.0
29,41,0.11399195350916407
29,42,0.0
29,43,0.3253464461332141
29,44,0.2152883325882879
29,45,0.0
29,46,0.0
29,47,0.3453732677693339
29,48,0.0
29,49,0.0

